Information Guided Regularization for Fine-tuning Language Models

The pretraining-fine-tuning paradigm has been the de facto strategy for transfer learning in modern language modeling. With the understanding that task adaptation in LMs is often a function of parameters shared across tasks, we argue that a more surgical approach to regularization needs to exist for smoother transfer learning. Towards this end, we investigate how the pretraining loss landscape is affected by these task-sensitive parameters through an information-theoretic lens. We then leverage the findings from our investigations to devise a novel approach to dropout for improved model regularization and better downstream generalization. This approach, named guided dropout, is both task & architecture agnostic and adds no computational overhead to the fine-tuning process. Through empirical evaluations, we showcase that our approach to regularization yields consistently better performance, even in scenarios of data paucity, compared to standardized baselines.

==> backup.txt <==
% \title{Information Guided Regularization for Language Models}
% \title{Towards Improved Transfer Learning via.  Guided Regularization in Language Models} %alternate title.
% \title{Information Guided Regularization for Language Models}
% \title{Improved Transfer Learning with Guided Regularization for Language Models}


\begin{abstract}
The pretraining-finetuning paradigm has been the de facto strategy for transfer learning in modern language modeling. However, LLMs have often been found to \emph{forget} useful knowledge encoded during pretraining when adapted to downstream tasks. This forgetting behavior has been demonstrated to detrimentally affect model generalization behavior. 

Hence, a systematic mechanism to adapt LLMs to downstream tasks is imperative for improved generalization with minimal forgetting.
Information theoretic criteria are effective at identifying importance of model parameters in encoding relevant task knowledge (i.e., \emph{task-sensitive parameters}). With the understanding that task adaptation in LLMs is often a function of parameters shared across tasks,  we first investigate how the pretraining landscape is affected by these task-sensitive parameters through an information-theoretic lens. We then leverage our findings from this initial investigation to devise a novel approach termed \textit{guided dropout} for improved model regularization and better generalization on downstream tasks. Guided dropout is both \textit{task-agnostic} and adds \textit{no computational overhead} to the finetuning process. Through empirical evaluations, we showcase that our approach to regularization yields consistently better performance, even in scenarios of data paucity, compared to standardized baselines. Our codebase along with models and datasets are anonymously hosted.
\end{abstract}

% \begin{abstract}
% The pretraining-finetuning paradigm has been the de facto strategy for transfer learning in modern language modeling. With the understanding that task adaptation in LLMs is often a function of parameters shared across tasks, we investigate how the pretraining landscape is affected by these task-sensitive parameters through an information-theoretic lens. We then leverage our findings to devise an information-guided approach for improved model regularization via dropout that is both \textit{task-agnostic} and adds \textit{no computational overhead} to the finetuning process. Through empirical evaluations, we showcase that our approach to regularization yields consistently better performance, even in scenarios of data paucity, compared to \comm{SOTA and} standardized baselines. Our codebase along with models and datasets are anonymously hosted.
% \end{abstract}

% \comm{The idea here goes like this:
% \begin{itemize}
%     \item Introduce Fisher Information, what it is, and its ties to learning about parameter sharing (our ACL paper)
%     \item Talk (mathematically) how the cheaper first-order Fisher is a bound approximate for the more expensive second order Hessian (the maths is present in Jastrzebsk 2018 \& Liao 2018)
% \end{itemize}
% }

For an LM parameterized by $\theta$, the Fisher score function $s(\theta)$ represents the gradient of the log-likelihood function $\log p(x/\theta)$. The Fisher information $I(\theta)$ is understood both as the Hessian $H$ of the negative log-likelihood and as the covariance matrix $K$ of the score function (\ref{eqn:1}). However, as the latter requires computing the expectation over the distribution $\theta$ which is often intractable, the Empirical Fisher (\ref{eqn:2}) is computed given a dataset $x \in X$ with $N$ samples.

\begin{abstract}
The pretraining-finetuning paradigm has been the de facto strategy for transfer learning in modern language modeling. However, LMs have often been found to \emph{forget} useful knowledge encoded during pretraining when adapted to downstream tasks. This forgetting behavior has been demonstrated to detrimentally affect model generalization and task adaptation. \comm{I am not happy with the \textit{forgetting} angle we have taken here in the abstract. The work does draw paralles to forgetting and our prior work but isn't the central focus here. Discuss more with @Nikhil @Naren} With the understanding that task adaptation in LMs is often a function of parameters shared across tasks,  we investigate how the pretraining loss landscape is affected by these task-sensitive parameters through an information-theoretic lens. We then leverage the findings from our investigations to devise a novel approach to dropout for improved model regularization and better downstream generalization. This approach, named \textit{guided dropout}, is both \textit{task-agnostic} and adds \textit{no computational overhead} to the finetuning process. Through empirical evaluations, we showcase that our approach to regularization yields consistently better performance, even in scenarios of data paucity, compared to standardized baselines. Our codebase along with models and datasets are anonymously hosted.
\end{abstract}
